Performance-Guaranteed Reference Tracking With Power Directionality Constraints: Application to Controlled Stochastic Watersheds

Modern stormwater infrastructure faces increased demands that require a corresponding increase in capacity. Traditionally, these demands have been met by constructing new infrastructure assets, which is a costly endeavor. More recently, many system operators have achieved great success in employing feedback control techniques to improve system performance. However, the resulting closed-loop system exhibits power directionality constraints that introduce nonlinear constraints in feedback synthesis. In this work, we develop a stochastic control synthesis procedure with provable performance bounds on mean-square reference tracking for a general class of problems in which power directionality constraints arise. The proposed method is then applied to a flood mitigation example using a numerical model of a real-world smart water system. The key result is an extension of the performance-guaranteed control (PGC) framework, which was originally designed for disturbance rejection, to accommodate reference tracking control objectives.

==> Figures/tikz/sector_approx.tikz <==
\begingroup

% -------------------------------------------------------------------------------------- %
%                              Geometry Parameters
% -------------------------------------------------------------------------------------- %
% Plot window.  The square-root curves are evaluated only on their real domains.
\def\xAxisMin{-2.00}
\def\xAxisMax{2.00}
\def\yAxisMin{-1.44}
\def\yAxisMax{1.44}

% Positive x-coordinate at which the sector approximation meets y=-sqrt(x).
% Symmetry gives the other intersection at x=-\sectorIntersectionX.
\def\sectorIntersectionX{1.00}
\def\sectorLineExtent{1.38}

% Independent physical scales use the full IEEE/CDC column width while keeping the
% figure vertically compact.  Text, line widths, and arrow tips remain print-safe.
\def\sectorFigureXScale{2.15}
\def\sectorFigureYScale{1.05}
\def\legendWidth{1.16}
\def\legendHeight{0.68}
\def\legendRightInset{0.04}
\def\legendTopInset{0.03}

% Derived values:
%   y=-m x intersects y=-sqrt(x) at x=1/m^2.
\pgfmathsetmacro{\sectorIntersectionY}{sqrt(\sectorIntersectionX)}
\pgfmathsetmacro{\sectorSlope}{1/sqrt(\sectorIntersectionX)}
\pgfmathsetmacro{\leftCurveParameterMax}{sqrt(-\xAxisMin)}
\pgfmathsetmacro{\rightCurveParameterMax}{sqrt(\xAxisMax)}
\pgfmathsetmacro{\sectorAnnotationY}{-\sectorIntersectionY}

\begin{tikzpicture}[
  x={\sectorFigureXScale cm},
  y={\sectorFigureYScale cm},
  line cap=round,
  line join=round,
  font=\footnotesize
]

% -------------------------------------------------------------------------------------- %
%                                      Styles
% -------------------------------------------------------------------------------------- %
\tikzset{
  pdc region/.style={fill=black!11},
  plot axis/.style={draw=black!80, line width=0.60pt},
  nonlinear pdc/.style={draw=black!70, line width=0.55pt},
  sector approximation/.style={draw=black!58, line width=0.55pt,
                               dash pattern=on 4.5pt off 3pt},
  sector guide/.style={draw=black!58, line width=0.45pt,
                       dash pattern=on 0.6pt off 1.8pt},
  sector dimension/.style={draw=black!75, line width=0.45pt,
                           {Stealth[length=2.4pt,width=2.2pt]}-{Stealth[length=2.4pt,width=2.2pt]}},
  region label/.style={font=\small},
  axis label/.style={font=\small},
  origin label/.style={font=\footnotesize},
  annotation label/.style={font=\scriptsize, fill=white,
                           inner xsep=2pt, inner ysep=0.5pt},
  legend box/.style={draw=black!75, fill=white, line width=0.55pt},
  legend label/.style={font=\scriptsize, anchor=west, inner sep=0pt}
}

% -------------------------------------------------------------------------------------- %
%                             Regions and Exact Curves
% -------------------------------------------------------------------------------------- %
% Parametric plotting is used at the origin to avoid numerical roughness from the
% vertical tangents of the explicit square-root functions:
%   left:  (x,y)=(-t^2,t),  equivalent to y=sqrt(-x),
%   right: (x,y)=( t^2,-t), equivalent to y=-sqrt(x).

% Left region: 0 <= y <= sqrt(-x).
\path[pdc region]
  (0,0)
  -- plot[domain=0:\leftCurveParameterMax, samples=90, variable=\t]
    ({-\t*\t},{\t})
  -- (\xAxisMin,0)
  -- cycle;

% Right region: -sqrt(x) <= y <= 0.
\path[pdc region]
  (0,0)
  plot[domain=0:\rightCurveParameterMax, samples=90, variable=\t]
    ({\t*\t},{-\t})
  -- (\xAxisMax,0)
  -- cycle;

% Dashed sector line y=-m x, where m is computed from the requested intersection.
\draw[sector approximation]
  plot[domain=-\sectorLineExtent:\sectorLineExtent, samples=2, variable=\x]
    ({\x},{-\sectorSlope*\x});

% Exact nonlinear PDC boundary.
\draw[nonlinear pdc]
  plot[domain=\leftCurveParameterMax:0, samples=90, variable=\t]
    ({-\t*\t},{\t});
\draw[nonlinear pdc]
  plot[domain=0:\rightCurveParameterMax, samples=90, variable=\t]
    ({\t*\t},{-\t});

% -------------------------------------------------------------------------------------- %
%                               Axes and Annotations
% -------------------------------------------------------------------------------------- %
\draw[plot axis] (\xAxisMin,0) -- (\xAxisMax,0);
\draw[plot axis] (0,\yAxisMin) -- (0,\yAxisMax);

\node[axis label, anchor=south east, xshift=-1pt, yshift=1pt]
  at (\xAxisMax,0) {$h_{ij}$};
\node[axis label, anchor=north west, xshift=2pt, yshift=-1pt]
  at (0,\yAxisMax) {$f_{ij}$};
\node[origin label, anchor=south west, xshift=2pt, yshift=2pt]
  at (0,0) {$(0,0)$};

\node[region label] at (-1.52,0.58) {$\mathbb{F}_i$};
\node[region label] at ( 1.50,-0.54) {$\mathbb{F}_i$};

% Intersection guides.  The dimension line passes through the right-hand
% intersection, matching the reference construction.
\draw[sector guide]
  (-\sectorIntersectionX,\sectorIntersectionY)
  -- (-\sectorIntersectionX,\sectorAnnotationY);
\draw[sector guide]
  (\sectorIntersectionX,0)
  -- (\sectorIntersectionX,\sectorAnnotationY);

\draw[sector dimension]
  (-\sectorIntersectionX,\sectorAnnotationY)
  -- node[midway, annotation label, anchor=south, yshift=1pt]
       {Sector Approximation}
     (\sectorIntersectionX,\sectorAnnotationY);
\node[annotation label, anchor=north, inner sep=1pt]
  at (0,\sectorAnnotationY) {Conservative};

% -------------------------------------------------------------------------------------- %
%                                      Legend
% -------------------------------------------------------------------------------------- %
\pgfmathsetmacro{\legendEast}{\xAxisMax-\legendRightInset}
\pgfmathsetmacro{\legendWest}{\legendEast-\legendWidth-0.25}
\pgfmathsetmacro{\legendNorth}{\yAxisMax-\legendTopInset}
\pgfmathsetmacro{\legendSouth}{\legendNorth-\legendHeight}
\pgfmathsetmacro{\legendSampleLeft}{\legendWest+0.05}
\pgfmathsetmacro{\legendSampleRight}{\legendWest+0.27}
\pgfmathsetmacro{\legendTextX}{\legendWest+0.34}
\pgfmathsetmacro{\legendFirstRowY}{\legendNorth-0.21}
\pgfmathsetmacro{\legendSecondRowY}{\legendNorth-0.49}

\path[legend box]
  (\legendWest,\legendSouth) rectangle (\legendEast,\legendNorth);
\draw[nonlinear pdc]
  (\legendSampleLeft,\legendFirstRowY)
  -- (\legendSampleRight,\legendFirstRowY);
\node[legend label] at (\legendTextX,\legendFirstRowY)
  {Nonlinear PDC};
\draw[sector approximation]
  (\legendSampleLeft,\legendSecondRowY)
  -- (\legendSampleRight,\legendSecondRowY);
\node[legend label] at (\legendTextX,\legendSecondRowY)
  {Sector Approximation};

\end{tikzpicture}
\endgroup


==> Figures/tikz/sector_bound.tikz <==
\begin{tikzpicture}[
  x=0.85cm,
  y=1cm,
  line cap=round,
  line join=round,
  boundary/.style={draw=black!62, line width=0.42pt},
  zero axis/.style={draw=black!62, line width=0.36pt},
  region label/.style={font=\small},
  axis label/.style={font=\small},
  origin label/.style={font=\scriptsize},
  panel label/.style={font=\normalsize}
]

% (a) Smooth boundaries.
\begin{scope}
  % Upper-left lobe between the steep and shallow curves.
  \path[fill=black!14]
    plot[domain=-3.2:0, samples=80]
      (\x, {-1.30*tanh(1.20*\x)})
    -- plot[domain=0:-3.2, samples=80]
      (\x, {-0.48*tanh(0.48*\x)})
    -- cycle;

  % Lower-right lobe between the shallow and steep curves.
  \path[fill=black!14]
    plot[domain=0:3.2, samples=80]
      (\x, {-0.48*tanh(0.48*\x)})
    -- plot[domain=3.2:0, samples=80]
      (\x, {-1.30*tanh(1.20*\x)})
    -- cycle;

  \draw[boundary]
    plot[domain=-3.2:3.2, samples=140]
      (\x, {-1.30*tanh(1.20*\x)});
  \draw[boundary]
    plot[domain=-3.2:3.2, samples=140]
      (\x, {-0.48*tanh(0.48*\x)});

  \draw[zero axis] (-3.2,0) -- (3.2,0);
  \draw[zero axis] (0,-1.45) -- (0,1.45);
  \draw[boundary] (-3.2,-1.45) rectangle (3.2,1.45);

  \node[region label] at (-1.60,0.68) {$\mathbb{F}_i$};
  \node[region label] at ( 1.70,-0.70) {$\mathbb{F}_i$};
  \node[axis label, anchor=north west, inner sep=1pt] at (0,1.45) {$u_i$};
  \node[axis label, anchor=south east, inner sep=1pt] at (3.2,0) {$v_i$};
  \node[origin label, anchor=north east, inner sep=1.5pt] at (0,0) {$(0,0)$};
  \node[panel label, anchor=south east, inner sep=1pt] at (-3.2,-1.45) {(a)};
\end{scope}

% (b) Piecewise-linear boundaries.
\begin{scope}[shift={(7.2,0)}]
  \path[fill=black!14]
    (-3.2,0) -- (-3.2,1.45) -- (-1.26,1.45) -- (0,0) -- cycle;
  \path[fill=black!14]
    (0,0) -- (1.26,-1.45) -- (3.2,-1.45) -- (3.2,0) -- cycle;

  \draw[boundary] (-1.26,1.45) -- (1.26,-1.45);
  \draw[boundary] (-3.2,0) -- (3.2,0);
  \draw[zero axis] (0,-1.45) -- (0,1.45);
  \draw[boundary] (-3.2,-1.45) rectangle (3.2,1.45);

  \node[region label] at (-1.60,0.68) {$\mathbb{F}_i$};
  \node[region label] at ( 1.70,-0.70) {$\mathbb{F}_i$};
  \node[axis label, anchor=north west, inner sep=1pt] at (0,1.45) {$u_i$};
  \node[axis label, anchor=south east, inner sep=1pt] at (3.2,0) {$v_i$};
  \node[origin label, anchor=north east, inner sep=1.5pt] at (0,0) {$(0,0)$};
  \node[panel label, anchor=south east, inner sep=1pt] at (-3.2,-1.45) {(b)};
\end{scope}

\end{tikzpicture}


==> Figures/tikz/water_basins.tikz <==
\begingroup

% -------------------------------------------------------------------------------------- %
%                         Global Geometry Parameters
% -------------------------------------------------------------------------------------- %
% Coordinate scale for every geometric dimension.  Text, line widths, and arrow tips
% remain print-safe when this value changes.
\def\watershedScale{1.00}

% Default tank dimensions.  Individual tanks can override these values with the
% optional width and height keys of \tank.
\def\tankWidth{2.20}
\def\tankHeight{1.55}

% The remaining default tank dimensions are ratios, so they follow width/height.
\def\outletWidthRatio{0.10}
\def\pipeRunRatio{0.454545}
\def\pipeDropRatio{0.354839}
\def\rainTargetGapRatio{0.064516}
\def\standaloneArrowLengthRatio{0.483871}

% Annotation and rainfall-box geometry, in diagram coordinate units.
\def\heightArrowGap{0.04}
\def\heightArrowXFraction{0.05}
\def\rainBoxClearance{0.10}
\def\rainBoxHeight{0.55}
\def\arrowTipLength{2.5pt}

\begin{tikzpicture}[
  x={\watershedScale cm},
  y={\watershedScale cm},
  auto,
  line cap=round,
  line join=round,
  font=\footnotesize
]

% -------------------------------------------------------------------------------------- %
%                                  Object Styles
% -------------------------------------------------------------------------------------- %
\tikzset{
  tank wall/.style={draw=black!80, line width=0.65pt},
  tank water/.style={fill=black!10},
  water surface/.style={draw=black!55, line width=0.45pt},
  conduit water/.style={fill=black!10},
  water bridge/.style={draw=black!10, line width=1.15pt, line cap=butt},
  passive valve/.style={circle, draw=black!80, fill=black!28,
                        line width=0.6pt, minimum size=3.5mm, inner sep=0pt},
  input arrow/.style={draw=black!70, line width=0.5pt,
                      -{Stealth[length=3pt,width=2.3pt]}},
  height arrow/.style={draw=black!65, line width=0.45pt,
                       {Stealth[length=\arrowTipLength]}-{Stealth[length=\arrowTipLength]}},
  flow label/.style={font=\scriptsize},
  disturbance box/.style={draw=black!65, fill=white, line width=0.55pt},
  disturbance label/.style={font=\footnotesize, align=center, inner sep=1pt}
}

% Per-object keys.  Values may be numbers or PGF math expressions.
\pgfkeys{
  /watershedtank/.is family,
  /watershedtank,
  width/.store in=\tankKeyWidth,
  height/.store in=\tankKeyHeight,
  outlet width/.store in=\tankKeyOutletWidth,
  pipe run/.store in=\tankKeyPipeRun,
  pipe drop/.store in=\tankKeyPipeDrop,
  input x fraction/.store in=\tankKeyInputXFraction,
  height x fraction/.store in=\tankKeyHeightXFraction
}

% -------------------------------------------------------------------------------------- %
%                                      Tank Object
% -------------------------------------------------------------------------------------- %
% Input:
%   1  Optional geometry keys
%   2  Unique object name
%   3  Water depth, in the same coordinate units as height
%   4  Height label
%   5  Outlet-flow label; leave empty to suppress the terminal valve
%
% Examples:
%   \tank{tank1}{1.00}{$h_1$}{$f_{12}$}
%   \tank[width=2.50,height=1.80]{tank1}{1.10}{$h_1$}{$f_{12}$}
\newcommand{\tank}[5][]{%
  \begin{scope}
    % Defaults are evaluated after the optional keys.  Thus changing width or
    % height also changes the proportional outlet and conduit dimensions.
    \pgfkeys{/watershedtank/.cd,
      width=\tankWidth,
      height=\tankHeight,
      outlet width={\outletWidthRatio*(\tankKeyWidth)},
      pipe run={\pipeRunRatio*(\tankKeyWidth)},
      pipe drop={\pipeDropRatio*(\tankKeyHeight)},
      input x fraction=0.50,
      height x fraction=\heightArrowXFraction,
      #1
    }

    % Resolve and protect all dimensions before drawing.
    \pgfmathsetmacro{\tankObjectWidth}{max(\tankKeyWidth,0.05)}
    \pgfmathsetmacro{\tankObjectHeight}{max(\tankKeyHeight,0.05)}
    \pgfmathsetmacro{\tankObjectOutletWidth}{
      min(max(\tankKeyOutletWidth,0.01),0.45*\tankObjectWidth)}
    \pgfmathsetmacro{\tankObjectPipeRun}{max(\tankKeyPipeRun,0.01)}
    \pgfmathsetmacro{\tankObjectPipeDrop}{max(\tankKeyPipeDrop,0.00)}
    \pgfmathsetmacro{\tankWaterDepth}{
      min(max(#3,0.00),\tankObjectHeight)}

    % Derived tank, conduit, valve, and annotation coordinates.
    \pgfmathsetmacro{\tankOutletLeft}{
      \tankObjectWidth-\tankObjectOutletWidth}
    \pgfmathsetmacro{\tankOutletMid}{
      \tankObjectWidth-0.5*\tankObjectOutletWidth}
    \pgfmathsetmacro{\tankPipeEndX}{
      \tankObjectWidth+\tankObjectPipeRun}
    \pgfmathsetmacro{\tankPipeUpperX}{\tankPipeEndX}
    \pgfmathsetmacro{\tankPipeUpperY}{-\tankObjectPipeDrop}
    \pgfmathsetmacro{\tankPipeLowerX}{\tankPipeEndX}
    \pgfmathsetmacro{\tankPipeLowerY}{
      -\tankObjectPipeDrop
      -\tankObjectOutletWidth*\tankObjectPipeDrop/\tankObjectPipeRun}
    \pgfmathsetmacro{\tankPipeEndY}{
      0.5*(\tankPipeUpperY+\tankPipeLowerY)}
    \pgfmathsetmacro{\tankValveX}{
      \tankOutletMid+0.56*(\tankPipeEndX-\tankOutletMid)}
    \pgfmathsetmacro{\tankValveY}{-0.56*\tankObjectPipeDrop}
    \pgfmathsetmacro{\tankDepthX}{
      \tankKeyHeightXFraction*\tankObjectWidth}
    \pgfmathsetmacro{\tankDepthTop}{
      max(\tankWaterDepth-\heightArrowGap,2*\heightArrowGap)}
    \pgfmathsetmacro{\tankInputX}{
      \tankKeyInputXFraction*\tankObjectWidth}
    \pgfmathsetmacro{\tankRainTargetY}{
      min(\tankWaterDepth
          +\rainTargetGapRatio*\tankObjectHeight,
          \tankObjectHeight)}
    \pgfmathsetmacro{\tankInputTopY}{
      \tankObjectHeight
      +\standaloneArrowLengthRatio*\tankObjectHeight}
    \pgfmathsetmacro{\tankFlowLabelOffset}{-0.329355*\tankObjectHeight}

    % Water-filled conduit with its inlet corners exactly on the tank opening.
    \path[conduit water]
      (\tankOutletLeft,0)
      -- (\tankPipeLowerX,\tankPipeLowerY)
      -- (\tankPipeUpperX,\tankPipeUpperY)
      -- (\tankObjectWidth,0)
      -- cycle;

    \coordinate (#2-left-rim) at (0,\tankObjectHeight);
    \coordinate (#2-right-rim) at (\tankObjectWidth,\tankObjectHeight);

    % Reservoir water and free surface.
    \path[tank water]
      (0,0) rectangle (\tankObjectWidth,\tankWaterDepth);
    \draw[water surface]
      (0,\tankWaterDepth) -- (\tankObjectWidth,\tankWaterDepth);

    % The tank walls and conduit edges form two continuous paths.
    \draw[tank wall]
      (0,\tankObjectHeight) -- (0,0) -- (\tankOutletLeft,0)
      -- (\tankPipeLowerX,\tankPipeLowerY);
    \draw[tank wall]
      (\tankPipeUpperX,\tankPipeUpperY) -- (\tankObjectWidth,0)
      -- (\tankObjectWidth,\tankObjectHeight);

    % Reservoir-depth annotation.
    \draw[height arrow]
      (\tankDepthX,\heightArrowGap)
      -- node[right=1pt] {#4} (\tankDepthX,\tankDepthTop);

    % Draw a valve unless the flow-label argument is empty.
    \coordinate (#2-valve) at (\tankValveX,\tankValveY);
    \if\relax\detokenize{#5}\relax
    \else
      \node[passive valve] at (#2-valve) {};
      \node[flow label]
        at (\tankValveX,\tankValveY-\tankFlowLabelOffset) {#5};
    \fi

    % Named anchors used to assemble and annotate a network.
    \coordinate (#2-center)
      at (0.5*\tankObjectWidth,0.5*\tankObjectHeight);
    \coordinate (#2-surface)
      at (0.5*\tankObjectWidth,\tankWaterDepth);
    \coordinate (#2-rim-input)
      at (\tankInputX,\tankObjectHeight);
    \coordinate (#2-rain-target)
      at (\tankInputX,\tankRainTargetY);
    \coordinate (#2-input-top)
      at (\tankInputX,\tankInputTopY);
    \coordinate (#2-port) at (\tankOutletMid,0);
    \coordinate (#2-pipe-end) at (\tankPipeEndX,\tankPipeEndY);
    \coordinate (#2-pipe-upper-end)
      at (\tankPipeUpperX,\tankPipeUpperY);
    \coordinate (#2-pipe-lower-end)
      at (\tankPipeLowerX,\tankPipeLowerY);
  \end{scope}
}

% Paint water over the short vertical inlet wall where an upstream pipe enters
% the next tank.  These three strokes preserve the hand-tuned seamless join.
\newcommand{\tankwaterjoin}[1]{%
  \draw[water bridge]
    ([yshift=-0.2pt, xshift=-0.3pt]#1-pipe-upper-end)
    -- ([yshift=0.8pt, xshift=-0.1pt]#1-pipe-lower-end);%
  \draw[water bridge]
    ([yshift=-0.2pt, xshift=0.3pt]#1-pipe-upper-end)
    -- ([yshift=0.34pt, xshift=0.3pt]#1-pipe-lower-end);%
  \draw[water bridge]
    ([yshift=-0.2pt, xshift=0.2pt]#1-pipe-upper-end)
    -- ([yshift=0.45pt, xshift=0.2pt]#1-pipe-lower-end);%
}

% -------------------------------------------------------------------------------------- %
%                           Three-Tank Watershed Assembly
% -------------------------------------------------------------------------------------- %
% Each downstream tank begins exactly at the preceding conduit inlet.
\begin{scope}[shift={(0,1.10)}]
  \tank[width=2.50,height=0.950]{tank1}{0.70}{$y_1$}{$f_{12}$}
\end{scope}

\begin{scope}[shift={(tank1-pipe-lower-end)}]
  \tank[width=1.850,height=0.90]{tank2}{0.70}{$y_2$}{$f_{23}$}
\end{scope}

\begin{scope}[shift={(tank2-pipe-lower-end)}]
  % Local keys change only this tank; the terminal conduit is very short.
  \tank[pipe run=0.12,pipe drop=0.10, width=1.850, height=1.10]
    {tank3}{0.58}{$y_3$}{}
\end{scope}

\tankwaterjoin{tank1}
\tankwaterjoin{tank2}

% -------------------------------------------------------------------------------------- %
%                       Calculated Rainfall/Runoff Assembly
% -------------------------------------------------------------------------------------- %
% The invisible fit node measures the horizontal span and greatest rim height.
% The box and all three arrows are then calculated from named tank anchors, so
% tank widths, heights, pipe dimensions, and \watershedScale may change safely.
\node[
  fit=(tank1-left-rim)
      (tank1-rim-input)
      (tank2-rim-input)
      (tank3-rim-input)
      (tank3-pipe-end),
  inner sep=0pt,
  outer sep=0pt,
  minimum size=0pt
] (rain-input-span) {};

\coordinate (rain-south-west) at
  ($(rain-input-span.north west)
    +(0,\rainBoxClearance)$);
\coordinate (rain-south-east) at
  ($(rain-input-span.north east)
    +(0,\rainBoxClearance)$);
\coordinate (rain-north-west) at
  ($(rain-south-west)+(0,\rainBoxHeight)$);
\coordinate (rain-north-east) at
  ($(rain-south-east)+(0,\rainBoxHeight)$);

% Each input is one uninterrupted path from the calculated box edge to its
% own water-surface target; there are no separately aligned extension pieces.
\foreach \reservoir in {tank1,tank2,tank3}{
  \draw[input arrow]
    (rain-south-west -| \reservoir-rain-target)
    -- (\reservoir-rain-target);
}

% Draw the box after the arrows so its lower border makes a clean connection.
\path[disturbance box]
  (rain-south-west) rectangle (rain-north-east);
\node[disturbance label]
  at ($(rain-south-west)!0.5!(rain-north-east)$)
  {Rainfall/Runoff Disturbances};

\end{tikzpicture}
\endgroup

